A Rank-One Popularity Component in Dot-Product Recommender Scores:Population Theory and Prior-Separation Evidence

Representation anisotropy in recommender systems is often attributed to Transformer architectures. We identify a more general source in the conditional training distribution. For any encoder using a dot-product softmax decoder, the population-optimal score decomposes into pointwise mutual information, an item-marginal term log p(i), and a context-dependent offset. After centering, the item marginal produces a context-shared rank-one score component, while time-varying marginals induce a low-rank popularity subspace. This score-level result does not imply universal embedding collapse because its transfer to embeddings depends on factorization geometry. Experiments on synthetic data and public Alibaba and Tianchi interaction logs support the proposed mechanism. Separating log p(i) from the learned dot product reduces the measured popularity-aligned score energy by 98.6 percent in a matched intervention. Permutation tests confirm that this reduction is specific to the empirical popularity direction. These results explain a class of apparent representation degeneration as a decoder-level consequence of long-tailed item marginals rather than a property unique to Transformer encoders.

==> artifacts/real_data/dataset_summary.json <==
{
  "data_dir": "/Users/yangcheng/Documents/\u6a21\u578b\u8bad\u7ec3/dpa_reproduction/data/processed/medium",
  "items": 20000,
  "protocol": "strict-medium",
  "temporal_prior_algebraic_rank": 30,
  "temporal_prior_effective_rank": 27.425315677682214,
  "temporal_prior_top_energy": [
    0.08820576097497605,
    0.08215077768124253,
    0.05486586039107592,
    0.04818778156653725,
    0.04278873312984001,
    0.04000419361502451,
    0.03564745591778903,
    0.033164195250072616,
    0.03193492395230023,
    0.031006232532646633
  ],
  "test_events": 12897,
  "test_users": 1413,
  "users": 1413
}


==> artifacts/real_data/direction_specificity.csv <==
seed,true_full_energy,full_null_mean,full_true_percentile,full_upper_tail_p,true_pa_energy,pa_null_mean,pa_true_percentile,pa_upper_tail_p,true_energy_drop,drop_null_mean,drop_true_percentile,drop_upper_tail_p
2021,0.018768588996972615,3.044393237292431e-06,1.0,0.0004997501249375312,0.00029824914644941965,1.1221357319745056e-06,1.0,0.0004997501249375312,0.018470339850523196,1.9222575053179255e-06,1.0,0.0004997501249375312
2022,0.01911845490262364,3.148800000565204e-06,1.0,0.0004997501249375312,0.0003487493969492029,1.1309082818822453e-06,1.0,0.0004997501249375312,0.018769705505674437,2.0178917186829584e-06,1.0,0.0004997501249375312
2023,0.019256286930308075,3.583493261085789e-06,1.0,0.0004997501249375312,0.00014724260137891863,1.1738373374299936e-06,1.0,0.0004997501249375312,0.019109044328929157,2.4096559236557952e-06,1.0,0.0004997501249375312


==> artifacts/real_data/fit_specificity_summary.json <==
{
  "direction_specificity": {
    "null": "uniform item-label permutation of the centered log-frequency vector",
    "permutations_per_seed": 2000,
    "seed_rows": [
      {
        "drop_null_mean": 1.9222575053179255e-06,
        "drop_true_percentile": 1.0,
        "drop_upper_tail_p": 0.0004997501249375312,
        "full_null_mean": 3.044393237292431e-06,
        "full_true_percentile": 1.0,
        "full_upper_tail_p": 0.0004997501249375312,
        "pa_null_mean": 1.1221357319745056e-06,
        "pa_true_percentile": 1.0,
        "pa_upper_tail_p": 0.0004997501249375312,
        "seed": 2021,
        "true_energy_drop": 0.018470339850523196,
        "true_full_energy": 0.018768588996972615,
        "true_pa_energy": 0.00029824914644941965
      },
      {
        "drop_null_mean": 2.0178917186829584e-06,
        "drop_true_percentile": 1.0,
        "drop_upper_tail_p": 0.0004997501249375312,
        "full_null_mean": 3.148800000565204e-06,
        "full_true_percentile": 1.0,
        "full_upper_tail_p": 0.0004997501249375312,
        "pa_null_mean": 1.1309082818822453e-06,
        "pa_true_percentile": 1.0,
        "pa_upper_tail_p": 0.0004997501249375312,
        "seed": 2022,
        "true_energy_drop": 0.018769705505674437,
        "true_full_energy": 0.01911845490262364,
        "true_pa_energy": 0.0003487493969492029
      },
      {
        "drop_null_mean": 2.4096559236557952e-06,
        "drop_true_percentile": 1.0,
        "drop_upper_tail_p": 0.0004997501249375312,
        "full_null_mean": 3.583493261085789e-06,
        "full_true_percentile": 1.0,
        "full_upper_tail_p": 0.0004997501249375312,
        "pa_null_mean": 1.1738373374299936e-06,
        "pa_true_percentile": 1.0,
        "pa_upper_tail_p": 0.0004997501249375312,
        "seed": 2023,
        "true_energy_drop": 0.019109044328929157,
        "true_full_energy": 0.019256286930308075,
        "true_pa_energy": 0.00014724260137891863
      }
    ]
  },
  "nll": {
    "bootstrap_samples": 10000,
    "estimand": "event-weighted held-out NLL of each method's complete training-objective logits",
    "optimizer_seeds": [
      2021,
      2022,
      2023
    ],
    "paired_delta_pa_minus_full": 0.04903273527396065,
    "paired_user_cluster_bootstrap_95_ci": [
      0.04313327543002566,
      0.05471857614373439
    ]
  }
}


==> artifacts/real_data/geometry_summary.csv <==
method,leading_energy_r1_mean,leading_energy_r1_std,effective_rank_mean,effective_rank_std,mean_pairwise_cosine_mean,mean_pairwise_cosine_std,pc1_log_popularity_correlation_mean,pc1_log_popularity_correlation_std,pc1_log_popularity_abs_correlation_mean,pc1_log_popularity_abs_correlation_std,centered_balance_error_mean,centered_balance_error_std,spectrum_transfer_error_mean,spectrum_transfer_error_std,pc1_temporal_subspace_alignment_mean,pc1_temporal_subspace_alignment_std
full_softmax,0.02186866652243122,0.0007730063593068553,125.37862145205393,0.13304248133304572,0.026980526049391426,0.003946720366875272,-0.18784438027901554,0.6565904858312819,0.5680178718828542,0.008536903436249521,0.8581385047758977,0.0002553691881389655,0.02471508879106436,0.00015935354917051737,0.3123652826013484,0.007695493964914481
static_pa,0.01571471079524065,0.00018629079049706058,126.11970299036186,0.059272273932569064,0.00648106072433859,0.001612537950208105,0.0421667792879848,0.08425614222022007,0.07806314415375164,0.025007432942272846,0.8635678853532639,0.00025011966797086616,0.020836888676344558,0.00030236175527854653,0.02092128735212656,0.003121816635160601


==> artifacts/real_data/heldout_nll_by_run.csv <==
method,seed,event_nll_nats,macro_user_nll_nats,test_events,test_users
full_softmax,2021,8.866165773481919,8.857300860227634,12897,1413
full_softmax,2022,8.832836212501805,8.80804447737513,12897,1413
full_softmax,2023,8.866726836141822,8.844602066787369,12897,1413
static_pa,2021,8.910560717617457,8.898991820228243,12897,1413
static_pa,2022,8.88924715741504,8.858157488549207,12897,1413
static_pa,2023,8.91301915291493,8.888751521143929,12897,1413


==> artifacts/real_data/heldout_nll_paired.csv <==
seed,full_softmax_nll,static_pa_complete_logit_nll,paired_delta_pa_minus_full
2021,8.866165773481919,8.910560717617457,0.04439494413553824
2022,8.832836212501805,8.88924715741504,0.056410944913235284
2023,8.866726836141822,8.91301915291493,0.04629231677310841


==> artifacts/real_data/paired_bootstrap.csv <==
treatment,control,metric,seeds,mean_delta,ci_95_lower,ci_95_upper,p_value_uncorrected
static_pa,full_softmax,recall_at_50,3,0.003420601968678589,-0.0010014033391777296,0.008032908572671986,0.1416
static_pa,full_softmax,ndcg_at_50,3,0.026876750346828588,0.023201466993120402,0.030496209065462285,0.0


==> artifacts/real_data/ranking_summary.csv <==
method,beta,k,event_recall_mean,event_recall_std,macro_user_recall_mean,macro_user_recall_std,macro_user_ndcg_mean,macro_user_ndcg_std,head_event_recall_mean,head_event_recall_std,mid_event_recall_mean,mid_event_recall_std,tail_event_recall_mean,tail_event_recall_std,catalog_coverage_mean,catalog_coverage_std,novelty_bits_mean,novelty_bits_std
full_softmax,0.0,10,0.1965831847199607,0.0011767648742944984,0.22397161476581917,0.0013990589228591395,0.14747760706189664,0.0011879820412575533,0.2691954510136328,0.004861613846879884,0.18530408418048863,0.005405901396906618,0.12890390390390385,0.006613854200972093,0.5544333333333333,0.0012168949557514294,14.212329727062667,0.009779365698074171
full_softmax,0.0,50,0.35033987232172853,0.0018106825761171651,0.36211236090067955,0.004048445252690789,0.18662213905999517,0.0018862462851512124,0.4296814296814297,0.0022856099014428853,0.34519350811485644,0.0034085098722340637,0.2703453453453453,0.0030744136981145785,0.9848166666666667,0.0004368447474026804,14.176489058806121,0.0004028677224006397
full_softmax,0.0,100,0.39241684112584324,0.0016282856478250299,0.39657633846952156,0.001932394109871354,0.1949727314576085,0.0018252430098552608,0.47940947940947937,0.0021226219116079483,0.38148742643124667,0.005343762534895162,0.30915915915915915,0.0006880744286720531,0.9994500000000001,8.660254037851445e-05,14.079643255739507,0.003414876530144847
full_softmax,0.25,10,0.2169109095138404,0.006634094791313615,0.2435467745945774,0.0028843725363225338,0.16985177508517,0.0008365436001619188,0.3090697181606272,0.014235037976843012,0.19876939539860883,0.002648340004443975,0.1342342342342342,0.0019110994086123496,0.479725,0.0013081475451951258,14.030422523780683,0.0063109032093250535
full_softmax,0.25,50,0.3615957199348685,0.0006030995264830113,0.37162162115805597,0.00461700296523927,0.20646558300227724,0.0008403682788496452,0.45168467895740627,0.0010488975351358074,0.35058855002675227,0.003972510006666007,0.27511261261261255,0.0027073908288674036,0.8967750000000001,0.0013788582233137336,14.025709320733174,0.002052343588551268
full_softmax,0.25,100,0.40125610607117934,0.001096544593605527,0.4037938538369342,0.0027133978239489535,0.21464727527485974,0.001175118344784667,0.4959737232464505,0.0013485825451746236,0.3850989834135901,0.0005675014295237489,0.3141891891891892,0.0012740662724081808,0.9767250000000001,0.0001060660171779312,13.921456780453443,0.0004301526415441268
full_softmax,0.5,10,0.22419942622315264,0.00487962344154478,0.24889763665652243,0.004288342210264611,0.1758401860376636,0.000898907733060213,0.3285653740199195,0.007342282745950613,0.20184590690208665,0.002459172861269461,0.13209459459459455,0.004299973669377649,0.4399,0.0007071067811865482,13.917408191078707,0.0021490362066106496
full_softmax,0.5,50,0.3579126928743118,0.0009868901342449724,0.36906494251820543,0.0030198862315948725,0.2099321486797065,0.00033904982928064975,0.45952532316168676,0.0010488975351357487,0.34015516318887107,0.006999184297459158,0.2648648648648648,0.0019110994086123298,0.7686249999999999,0.001449568901432459,13.891264228621882,0.0005603653852361735
full_softmax,0.5,100,0.39885244630534233,0.0016448168904083394,0.40169380265733157,0.004226661923470239,0.21825653753309004,0.0003883019386093393,0.502754820936639,0.0019479525652521775,0.37774210807918673,0.0011350028590474193,0.30619369369369365,0.0017518411245612878,0.832125,0.0032173358543988295,13.76601243794136,0.0021460235294268907
full_softmax,0.75,10,0.22516864387066754,0.005921340805470001,0.24741916305623662,0.0061500061154190315,0.1777677603808371,0.0013491930928384186,0.33852511125238394,0.007342282745950574,0.1981005885500267,0.002837507147618578,0.12747747747747745,0.007007364498245058,0.4045,0.0,13.7997571805981,0.0020582141357571087
full_softmax,0.75,50,0.35465612157866166,0.0020834347278505974,0.3633590407358491,0.0025405539144225556,0.2108223737293023,0.0005209008441475044,0.4630218266581903,0.0002996850100387965,0.33426966292134824,0.003972510006666007,0.25664414414414416,0.0030259073969694686,0.72105,0.0006363961030679405,13.786942538431799,0.00012662285144503772
full_softmax,0.75,100,0.39179654183143364,0.0004386178374422775,0.3934775768002495,0.0014580457174142862,0.218388591607241,2.6527389614229312e-05,0.5051917779190507,0.001498425050194022,0.36597110754414125,0.003405008577142258,0.29301801801801797,0.002548132544816381,0.7479,0.0004949747468305288,13.657397057400253,0.0019160644546098425
full_softmax,1.0,10,0.22757230363650457,0.004028962101811778,0.2486072056051777,0.004874398215796375,0.17720962976049734,0.0009685627714572269,0.34767252949071126,0.008111818729931879,0.19654003923666843,0.003301856354837464,0.126051051051051,0.0040561389367087764,0.37251666666666666,0.0016441816606851702,13.696320457121196,0.0041893750930704615
full_softmax,1.0,50,0.3542942803235894,0.0023738776466268917,0.36186688049621246,0.002652005853133391,0.2096644285853456,0.0017378125094307606,0.4686727414000141,0.0016045513444374977,0.33056893169252716,0.0027062584101111686,0.25270270270270273,0.0029279279279279652,0.7009666666666666,0.000992891400573765,13.681482168564223,0.0029181329184662114
full_softmax,1.0,100,0.38879842857512087,0.0003581299646054927,0.3908688803697426,0.0028056624212164775,0.21682137839146562,0.001716321155925304,0.5057568693932329,0.0014109616695231087,0.36115569823434984,0.0019291339087554667,0.28776276276276275,0.0015978826316661106,0.7365666666666666,0.00035118845842849926,13.559629445881612,0.004608124923257101
static_pa,0.0,10,0.17223643741438577,0.005105903819006088,0.20290456123369105,0.0035077123846315277,0.12745748913071298,0.00045103976881851,0.17800381436745064,0.007788928141338865,0.1773675762439807,0.00949988277397793,0.16178678678678676,0.0020311935823526268,0.5808,0.0009656603957914012,14.580397436962725,0.004930201888871559
static_pa,0.0,50,0.33426378227494763,0.002032308664353114,0.3521528628064141,0.0021953296871330243,0.1698622481503443,0.0001913118535234189,0.3699230062866427,0.00814496591390807,0.34269662921348315,0.002377794119132077,0.2892642642642642,0.002267217548129389,0.9946166666666666,0.0004752192476460965,14.445933268753258,0.0018172012583107064
static_pa,0.0,100,0.3824920524152904,0.003259339312550814,0.39097765897292364,0.0036209606122668617,0.1791326336575619,0.00023589379766609644,0.43928798474253017,0.004790275293688199,0.38282504012841084,0.004837651503484543,0.3218468468468468,0.0011917798698488893,0.9999333333333333,2.886751345951016e-05,14.395520747176837,0.001235236647458463
static_pa,0.25,10,0.2045178465276162,0.002200387341117366,0.23577279209285074,0.004291915306153515,0.15842841348211087,0.0016971309703510938,0.2314755951119587,0.0017771767500755079,0.20090957731407164,0.0037927894271690345,0.17890390390390384,0.0050378675885308045,0.5258833333333334,0.0008129165598838079,14.462383738375728,0.004089630131010006
static_pa,0.25,50,0.3538807474606498,0.0020055078167600967,0.3680930749825069,0.002067312043505779,0.1962158061855536,0.0012982290223559029,0.4089849544394999,0.0037250256052653095,0.35143570536828966,0.0023977759336095243,0.2973723723723724,0.0013196993867302437,0.9283166666666668,0.0008779711460711045,14.32896083702674,0.0013782655974510492
static_pa,0.25,100,0.39551833759789096,0.0006891675907044547,0.40002422102736857,0.0018693155639076897,0.20434316250115825,0.001304737775986502,0.46641237550328457,0.0009710904206306559,0.3896022828607098,0.0012642631423897197,0.32515015015015014,0.0013575931921940225,0.98895,4.999999999999449e-05,14.275287887840946,0.002888733791176581
static_pa,0.5,10,0.21713059884727712,0.0035075146164948575,0.24516402342585594,0.0033834007868484414,0.1702034740253089,3.562563454263035e-05,0.2595888959525323,0.008209947288752028,0.2073301230604601,0.0009267259537554136,0.1802552552552552,0.002590905995005582,0.49981666666666663,0.0011557825631724119,14.383488246231702,0.005007148030354485
static_pa,0.5,50,0.35550903310847487,0.001752757161426259,0.3683968707507339,0.001055510531982133,0.20539242960188997,0.0003349056968966412,0.42480751571660663,0.003291991296950231,0.34742286427679686,0.0018209896430053613,0.28866366366366364,0.0006880744286720653,0.8036166666666666,0.0016772994167212382,14.221923312488492,0.003705933425091312
static_pa,0.5,100,0.3967072445788426,0.0010584164394532955,0.4010654093035282,0.0007001394673919618,0.21359908958324558,0.0004616483038212407,0.4780673871582963,0.0022326030415030277,0.38139825218476897,0.0006732507967959867,0.32312312312312313,0.0007239978048793428,0.8825333333333334,0.0025967928938083382,14.154258217768287,0.004411993239229235
static_pa,0.75,10,0.22310097955596908,0.004433440674553108,0.24940821750304668,0.0064314232285611365,0.1765447650909995,0.0008988589366322002,0.27781309599491416,0.003621107753895952,0.21276975209559476,0.005359364794477121,0.1736486486486486,0.004767119479395649,0.4743,0.0006946221994725096,14.299526318904256,0.003412241873635804
static_pa,0.75,50,0.3552764208730712,0.0015488085876900048,0.36534537859125976,0.0004256983507610527,0.2100275637834527,0.0009245703913802654,0.436886345977255,0.004329039611794764,0.34171571250222926,0.003191640836128644,0.2799549549549549,0.002508001965238723,0.7394166666666667,0.00048045117684665685,14.127865847676395,0.0037502432315477726
static_pa,0.75,100,0.39197746245896975,0.0017618802271488474,0.39633697533706386,0.0026638452764710576,0.21768110993479683,0.0007149360446259939,0.484424666242848,0.0014681507163118118,0.3714107365792758,0.004249599628123385,0.311036036036036,0.0007802030664724593,0.7546333333333334,0.0007005949852327115,14.04257668723617,0.005323519293706781
static_pa,1.0,10,0.22850275257811892,0.0026328490108319365,0.2537481107980968,0.003759310072439079,0.18130150733804196,0.0009111878468186338,0.2923642014551105,0.003445291629090119,0.2166042446941323,0.003100648947871138,0.17064564564564558,0.0029047360543773314,0.4434666666666667,0.002041037317966856,14.207439435528428,0.003136230186063415
static_pa,1.0,50,0.3568271691090951,0.0013629833163717557,0.36553296286935816,0.0011949224754759648,0.2134988894068238,0.0004688351454281491,0.445292081655718,0.001957534288415805,0.34153736400927404,0.0036321405126478364,0.2756756756756757,0.0011261261261261007,0.7261166666666666,0.0011139269874337716,14.038934742311264,0.003683416723744796
static_pa,1.0,100,0.3913313173606265,0.0020819914060785654,0.3938315703535999,0.003601042019003324,0.22058850635393243,0.0006630664598037731,0.48929858020767103,0.004059598232817951,0.36766541822721593,0.0026257235356402986,0.30713213213213214,0.0007239978048793644,0.7416666666666667,0.00020207259421635133,13.941351588565139,0.0058464487244610525


==> artifacts/real_data/score_channel_paired.csv <==
treatment,control,metric,seeds,treatment_mean,control_mean,mean_delta,std_delta,relative_change,all_seed_deltas_same_sign
static_pa,full_softmax,centered_score_leading_energy,3,0.0480557439233586,0.08819687546906495,-0.040141131545706345,0.003294752791047395,-0.4551309933852004,True
static_pa,full_softmax,centered_score_singular_gap,3,1.1594104270168673,1.440802136567567,-0.28139170955069964,0.06825980717368071,-0.1953021184581674,True
static_pa,full_softmax,first_right_vector_popularity_alignment,3,0.08734969465312192,0.5272128639919123,-0.4398631693387904,0.013727115538549568,-0.834317975491467,True
static_pa,full_softmax,mean_channel_energy_fraction,3,0.023544250263266,0.06621526870189597,-0.04267101843862997,0.002446338830712547,-0.6444286835221762,True
static_pa,full_softmax,mean_channel_popularity_alignment,3,0.10459040781486241,0.5365313629617349,-0.4319409551468725,0.015802104082398873,-0.8050618937959052,True
static_pa,full_softmax,mean_channel_log_popularity_correlation,3,0.1045904078148626,0.5365313629617364,-0.4319409551468738,0.015802104082397902,-0.8050618937959054,True
static_pa,full_softmax,popularity_direction_energy_fraction,3,0.0010406139552430454,0.02604201239257925,-0.025001398437336203,0.00015265599083123671,-0.9600409546099604,True
static_pa,full_softmax,popularity_rank_one_energy_fraction,3,0.0002647470482591805,0.01904777694330147,-0.01878302989504229,0.000319560647136012,-0.9861008951833466,True
static_pa,full_softmax,popularity_direction_constant_context_fraction,3,0.2471501820718537,0.731499039847364,-0.4843488577755102,0.056678778984899925,-0.6621319118567475,True
static_pa,full_softmax,leading_energy_after_popularity_rank_one_removal,3,0.047805750227835696,0.06726124226441245,-0.01945549203657676,0.003155539315899694,-0.28925264210992063,True
static_pa,full_softmax,leading_singular_value_drop_fraction,3,0.002720944662840452,0.13513928140883666,-0.1324183367459962,0.0029520643015226024,-0.9798656272663698,True


==> artifacts/real_data/score_channel_summary.csv <==
method,centered_score_leading_energy_mean,centered_score_leading_energy_std,centered_score_singular_gap_mean,centered_score_singular_gap_std,first_right_vector_popularity_alignment_mean,first_right_vector_popularity_alignment_std,mean_channel_energy_fraction_mean,mean_channel_energy_fraction_std,mean_channel_popularity_alignment_mean,mean_channel_popularity_alignment_std,mean_channel_log_popularity_correlation_mean,mean_channel_log_popularity_correlation_std,popularity_direction_energy_fraction_mean,popularity_direction_energy_fraction_std,popularity_rank_one_energy_fraction_mean,popularity_rank_one_energy_fraction_std,popularity_direction_constant_context_fraction_mean,popularity_direction_constant_context_fraction_std,leading_energy_after_popularity_rank_one_removal_mean,leading_energy_after_popularity_rank_one_removal_std,leading_singular_value_drop_fraction_mean,leading_singular_value_drop_fraction_std
full_softmax,0.08819687546906495,0.0021968097868178913,1.440802136567567,0.04636837348200278,0.5272128639919124,0.008686039991858588,0.06621526870189597,0.0028208301678819196,0.5365313629617349,0.008254496568441346,0.5365313629617364,0.008254496568442383,0.02604201239257925,0.00031710677487149157,0.01904777694330147,0.0002514137008903648,0.7314990398473639,0.013354036027391505,0.06726124226441245,0.002255401192660968,0.13513928140883666,0.0037574961041184456
static_pa,0.0480557439233586,0.0017092538786381368,1.1594104270168673,0.02744027118597722,0.08734969465312192,0.02173075253959921,0.023544250263266,0.0004302206790845339,0.10459040781486241,0.02328826510246844,0.1045904078148626,0.023288265102468505,0.0010406139552430454,0.00026503468435950454,0.0002647470482591805,0.00010484769955803754,0.2471501820718537,0.043431480263101695,0.047805750227835696,0.0016375259407005749,0.002720944662840452,0.001073048360262919


==> figures/synthetic_runs.csv <==
method,seed,popularity_strength,nll,kl,top_energy,effective_rank,mean_cosine,pc_popularity_correlation,semantic_score_correlation,popularity_semantic_ratio,centered_balance_error,centered_factor_norm_ratio,spectrum_transfer_tv
standard,0,0.0,5.028882173601268,0.0004667254845251287,0.17562969544095625,7.800750278701265,-0.003432029289277393,0.12069795087136577,0.9995712434895861,0.0,2.953411183091958e-05,0.9999961926498949,6.226714013075867e-06
prior_adjusted,0,0.0,5.028882173601268,0.0004667254845251287,0.17562969544095625,7.800750278701265,-0.003432029289277393,0.12069795087136577,0.9995712434895861,0.0,2.953411183091958e-05,0.9999961926498949,6.226714013075867e-06
standard,1,0.0,5.1245722737466695,0.000443206837458873,0.16910704634781962,7.773043268682891,-0.0038140027359349913,0.14073770558485943,0.9995786557778107,0.0,2.8219551389812568e-05,1.0000035116117607,2.4948346847183664e-06
prior_adjusted,1,0.0,5.1245722737466695,0.000443206837458873,0.16910704634781962,7.773043268682891,-0.0038140027359349913,0.14073770558485943,0.9995786557778107,0.0,2.8219551389812568e-05,1.0000035116117607,2.4948346847183664e-06
standard,2,0.0,5.071388457141438,0.0004464442510211336,0.1603640381591954,7.8380696720554885,-0.003822037736077322,0.050077723190623515,0.9996698387126514,0.0,1.4760738968176341e-05,0.9999975041241835,2.252564398480098e-06
prior_adjusted,2,0.0,5.071388457141438,0.0004464442510211336,0.1603640381591954,7.8380696720554885,-0.003822037736077322,0.050077723190623515,0.9996698387126514,0.0,1.4760738968176341e-05,0.9999975041241835,2.252564398480098e-06
standard,3,0.0,5.062884907080936,0.0004259070365588121,0.16496684807661752,7.846107596852045,-0.0037069154803059806,0.03452823287102014,0.9997151425764258,0.0,1.991898020756123e-05,0.9999965515966143,3.568337000470581e-06
prior_adjusted,3,0.0,5.062884907080936,0.0004259070365588121,0.16496684807661752,7.846107596852045,-0.0037069154803059806,0.03452823287102014,0.9997151425764258,0.0,1.991898020756123e-05,0.9999965515966143,3.568337000470581e-06
standard,4,0.0,5.0557544573183835,0.0004342345348595138,0.18432547677851777,7.779121382462672,-0.0036486883994427616,0.026310909973218187,0.9997137983051468,0.0,1.7561071632439343e-05,0.9999965559193168,3.3659376677623472e-06
prior_adjusted,4,0.0,5.0557544573183835,0.0004342345348595138,0.18432547677851777,7.779121382462672,-0.0036486883994427616,0.026310909973218187,0.9997137983051468,0.0,1.7561071632439343e-05,0.9999965559193168,3.3659376677623472e-06
standard,0,0.5,4.794425079283933,0.0007434005162970992,0.17370340549646054,8.688940537374261,-0.002255996779997286,0.8592798328844353,0.8716647908441011,1.126862564772005,1.9566860635195612e-05,1.0000013248491448,3.1868431022085103e-06
prior_adjusted,0,0.5,4.794217515126292,0.0005358363586559654,0.1759901910234373,7.878166230924234,-0.003401972580482661,0.1340387931206577,0.9993398332159408,1.126862564772005,4.8141163602430376e-05,0.9999998232015875,4.717506780682803e-06
standard,1,0.5,4.785946788706988,0.00073112154253705,0.19325593833439422,8.561103168294997,-0.000675687339490801,0.9407710666502077,0.8573674103764075,1.2726679573258293,0.00013795054655448962,1.0000114032153766,1.0255274961633244e-05
prior_adjusted,1,0.5,4.78578034297595,0.0005646758114988597,0.1696436194778005,7.854442523301368,-0.0037817047132068537,0.13924801457175545,0.9990756824371485,1.2726679573258293,1.4187007665421058e-05,0.9999981862604603,2.464226252082535e-06
standard,2,0.5,4.82208195368195,0.0007246952176998649,0.17343746983855715,8.702660095343955,-0.0016524552841918711,0.9396874616795492,0.8715619383547729,1.2461996895767506,5.3721830872972294e-05,1.0000010375707904,9.74573022362966e-07
prior_adjusted,2,0.5,4.82188138741783,0.0005241289535787275,0.160236497848812,7.914557907904509,-0.0037794083266295426,0.052463920126878345,0.9994077048807702,1.2461996895767506,2.089662496907702e-05,0.9999982319643457,4.760998670177065e-06
standard,3,0.5,4.776010709220262,0.0007429250749352138,0.1809707720739315,8.66793023358046,-0.0013846292674163348,0.944917101303498,0.8702676422094433,1.2299152663800696,2.4958991833357324e-05,0.9999948098441293,2.8585560460416868e-06
prior_adjusted,3,0.5,4.775795713232494,0.0005279290871680985,0.16524449686041537,7.918605179543799,-0.0036373428162181144,0.03454659281048753,0.9994363708156128,1.2299152663800696,2.739580440736321e-05,0.9999972950568915,4.458527168299722e-06
standard,4,0.5,4.728006966449728,0.0007371413477108656,0.17588640363048066,8.628230041848248,-0.0005311205721014699,0.9490576619158347,0.8728944729887038,1.0935705129227817,2.6996874057998553e-05,0.9999978815733961,1.1373652903366511e-06
prior_adjusted,4,0.5,4.727803647495032,0.0005338223930153227,0.18475382827031825,7.854041154071623,-0.0035564729644622663,0.02667073356096307,0.9994614120450234,1.0935705129227817,1.9658859904627563e-05,0.9999962342096769,3.140003025940298e-06
standard,0,1.0,3.6011725187358854,0.0017587400539099485,0.3030699557282091,7.750445428294305,0.00463573406902044,0.9885660618306737,0.6286852954154694,2.25372512954401,0.0025390709388920627,1.0005066429937273,0.00023766123394354597
prior_adjusted,0,1.0,3.600614496953676,0.0012007182717006205,0.17907573361338416,8.02995221480029,-0.0033463437418379946,0.16638334050001333,0.9947905893229212,2.25372512954401,0.00020298247965151131,0.9999980173355612,1.433063537300938e-05
standard,1,1.0,3.469815514507029,0.001834421713622501,0.33176191772761626,7.424008930513227,0.010322279126771175,0.9944870967074833,0.6040907557294822,2.5453359146516585,0.0013293114806344083,1.0004977483875699,0.0002307363601000638
prior_adjusted,1,1.0,3.4693331189516607,0.0013520261582539556,0.17296164932950742,8.050249534463632,-0.0037077075140747183,0.1340568250378845,0.9919979351227222,2.5453359146516585,0.00046445303808953384,1.0000351419231457,3.39858740944748e-05
standard,2,1.0,3.6653234153201892,0.0017149543724275297,0.3042821088585206,7.7466472235263835,0.006847963160766642,0.9908200205062788,0.6311693795225362,2.4923993791535013,0.0015925875400011036,1.0003557080655527,0.00018741331761240788
prior_adjusted,2,1.0,3.664790622696298,0.0011821617485357182,0.1615094935632722,8.09545448629807,-0.0036829075721338243,0.057045356389200566,0.9949359685672025,2.4923993791535013,5.7499239094727645e-05,1.0000009146379458,9.141219705174897e-06
standard,3,1.0,3.5958518101758896,0.0018264652431800288,0.3132212962140316,7.651938382513651,0.007345382788279445,0.9922768343900995,0.6304229539752326,2.4598305327601393,0.002492783147992029,1.0002727605940909,0.00016285416767468022
prior_adjusted,3,1.0,3.595281935092964,0.001256590160254692,0.16798616045544923,8.114258111333406,-0.003549830453839272,0.037434468406169756,0.9945612777986216,2.4598305327601393,4.859436248415471e-05,0.9999935536875603,1.0503747419943893e-05
standard,4,1.0,3.4646858990940173,0.0018373810948117569,0.3089260398066243,7.65983990663371,0.010024317683921206,0.9926450833875856,0.6330905496068167,2.1871410258455635,0.0023890730306285967,1.0006207273181,0.00033880598967441405
prior_adjusted,4,1.0,3.464127172205062,0.0012786542058566507,0.18842763875236712,8.061088126529603,-0.003341408011049579,0.032953576870712896,0.9945512065227399,2.1871410258455635,5.334584916895368e-05,0.9999918511849574,7.930100277861061e-06
standard,0,1.5,2.1685404590696438,0.0039129013795490995,0.46929834386246505,5.896080522165794,0.05989975418636697,0.9881303048884702,0.32760419880523395,3.380587694316015,0.034742701660069694,1.0181383758431992,0.006320699816918491
prior_adjusted,0,1.5,2.1679213508539235,0.0032937931638286986,0.20507839837367847,8.111937860764654,-0.0019542700110015106,0.2905022662389155,0.905448126689931,3.380587694316015,0.00034655070838453175,1.0000394103285486,4.072387594302568e-05
standard,1,1.5,2.0707103016267725,0.0037837319989686953,0.5131006386847539,5.368526531223516,0.08498238248664967,0.9924889504790652,0.29850782684609556,3.8180038719774876,0.030181317553838457,1.0164855628316127,0.005828913182591653
prior_adjusted,1,1.5,2.0702677548117423,0.0033411851839380393,0.19155713998040874,8.142526756156443,-0.0010828863332251082,0.1388006251713524,0.8748388615100493,3.8180038719774876,0.00019257567957900394,0.9999785794768123,1.6134960578969128e-05
standard,2,1.5,2.214970423376988,0.0038562697011480934,0.4680923156933636,5.953135768170864,0.0662449588217433,0.9910236570718989,0.330640703570509,3.7385990687302524,0.02974769526823033,1.0152664124319952,0.006131672416461233
prior_adjusted,2,1.5,2.2144194908694104,0.003305337193570767,0.16791437628713024,8.33050204829077,-0.002655692257888995,0.07483600608007546,0.9073101131417824,3.7385990687302524,6.570626559596267e-05,1.0000203951464504,1.564448732704958e-05
standard,3,1.5,2.1843403510695616,0.0038559100363316345,0.4826202569316306,5.738565011831518,0.07454814521127501,0.9905261482157414,0.33032529658780657,3.6897457991402094,0.02569516820348788,1.0134324791193456,0.005983379908564572
prior_adjusted,3,1.5,2.1838486253463083,0.0033641843130785627,0.18680073518466175,8.225006057641183,-0.002213657840232616,0.00015647896059651565,0.8920590590334403,3.6897457991402094,6.887577000616574e-05,1.0000045770753494,1.0001750845673655e-05
standard,4,1.5,2.0874437114469924,0.0038430057761052495,0.4770631348409656,5.775325712335239,0.0851611273395015,0.9900920344026074,0.32923631933190656,3.280711538768345,0.037098155987029695,1.0193002698228097,0.006681860719549967
prior_adjusted,4,1.5,2.08696583715329,0.003365131482402038,0.20092441686841014,8.235295108760546,-0.0015691818532370388,0.07603714260875637,0.8945318949595026,3.280711538768345,0.0002888321745722338,1.0000679517805189,4.286209017619405e-05
standard,0,2.0,1.3267994761918755,0.0037632558122532305,0.6393574295143959,3.919136460331551,0.22639744688167968,0.9664913304805682,0.10678284041753446,4.50745025908802,0.0782927985293787,1.0536755908542117,0.01266021744680515
prior_adjusted,0,2.0,1.3258684874394975,0.0028322670598753307,0.24705612566672608,7.589334293605353,0.002223418033719823,0.3353103056564301,0.5889543914994472,4.50745025908802,0.0010517580644306048,1.0001287733955058,6.83047228781839e-05
standard,1,2.0,1.2976447818235812,0.0034849126617557237,0.6669558985709357,3.649494668462645,0.2793292265735642,0.9623462218484214,0.11365624670435248,5.090671829303317,0.07788077112599714,1.0554330167307346,0.012020279039808984
prior_adjusted,1,2.0,1.2966283728589847,0.0024685036971592317,0.22190042330792653,7.776219935736239,0.012878203451122339,0.07309674312426054,0.536350169742303,5.090671829303317,0.00011953307334737721,1.0000256913274368,1.4271307489494532e-05
standard,2,2.0,1.3088345198497147,0.003888616179177642,0.6459197965127564,3.8936338272030526,0.25109909128094077,0.9691408139034238,0.1007523695803164,4.984798758307003,0.08946019206744629,1.0619731218232278,0.01517274687041112
prior_adjusted,2,2.0,1.3079313412220475,0.0029854375515104,0.20311301573020166,8.019046557087302,0.008135050202393676,0.15814920785825737,0.5623415462925778,4.984798758307003,6.987974389412344e-05,0.999988400463457,1.3529638582176692e-05
standard,3,2.0,1.3103653296928957,0.0037034100715721227,0.6421305763371512,3.8907485930058776,0.26463873712202257,0.9645176534157608,0.1268169322950572,4.919661065520279,0.0798546928919882,1.0551388408516555,0.014703369984104072
prior_adjusted,3,2.0,1.3094124389395123,0.002750519318188724,0.20780844027478798,7.889229488980813,0.011172231235710449,0.24133287352836266,0.5700434362072379,4.919661065520279,0.00017471148870495173,1.00006078801433,3.0210341077692047e-05
standard,4,2.0,1.292309783566477,0.0037034306298150584,0.6327397285350873,4.015106352256986,0.26199238990459545,0.9646269938773682,0.12028968318186554,4.374282051691127,0.07766698871935826,1.051453412540168,0.013316255117414789
prior_adjusted,4,2.0,1.2913410187988474,0.002734665862185521,0.20171180476086278,7.985746551607475,0.005204501522760155,0.03614267002700515,0.5718050435913069,4.374282051691127,0.00013977876347175363,1.0000366485734622,1.474235358249964e-05


==> figures/synthetic_summary.json <==
[
  {
    "method": "prior_adjusted",
    "popularity_strength": 0.0,
    "runs": 5.0,
    "nll_mean": 5.068696453777738,
    "nll_std": 0.03135538356532775,
    "kl_mean": 0.00044330362888469224,
    "kl_std": 1.3735691381331068e-05,
    "top_energy_mean": 0.1708786209606213,
    "top_energy_std": 0.008390883467594975,
    "effective_rank_mean": 7.8074184397508715,
    "effective_rank_std": 0.029877045127987185,
    "mean_cosine_mean": -0.0036847347282076893,
    "mean_cosine_std": 0.00014227698073677488,
    "pc_popularity_correlation_mean": 0.0744705044982174,
    "pc_popularity_correlation_std": 0.04698522773279492,
    "semantic_score_correlation_mean": 0.9996497357723243,
    "semantic_score_correlation_std": 6.324490558725673e-05,
    "popularity_semantic_ratio_mean": 0.0,
    "popularity_semantic_ratio_std": 0.0,
    "centered_balance_error_mean": 2.1998890805781812e-05,
    "centered_balance_error_std": 5.863229197899395e-06,
    "centered_factor_norm_ratio_mean": 0.999998063180354,
    "centered_factor_norm_ratio_std": 2.7587516753117093e-06,
    "spectrum_transfer_tv_mean": 3.581677552901452e-06,
    "spectrum_transfer_tv_std": 1.4135564184996162e-06
  },
  {
    "method": "prior_adjusted",
    "popularity_strength": 0.5,
    "runs": 5.0,
    "nll_mean": 4.781095721249519,
    "nll_std": 0.03074323642719287,
    "kl_mean": 0.0005372785207833948,
    "kl_std": 1.4317536211901992e-05,
    "top_energy_mean": 0.1711737266961567,
    "top_energy_std": 0.008540930356634592,
    "effective_rank_mean": 7.883962599149106,
    "effective_rank_std": 0.0280588913979885,
    "mean_cosine_mean": -0.0036313802801998876,
    "mean_cosine_std": 0.00014337662861497295,
    "pc_popularity_correlation_mean": 0.07739361083814841,
    "pc_popularity_correlation_std": 0.04912191089352582,
    "semantic_score_correlation_mean": 0.9993442006788991,
    "semantic_score_correlation_std": 0.0001402766858685695,
    "popularity_semantic_ratio_mean": 1.1938431981954871,
    "popularity_semantic_ratio_std": 0.07042266057234116,
    "centered_balance_error_mean": 2.6055892109783846e-05,
    "centered_balance_error_std": 1.1814948652327953e-05,
    "centered_factor_norm_ratio_mean": 0.9999979541385923,
    "centered_factor_norm_ratio_std": 1.1846525527317815e-06,
    "spectrum_transfer_tv_mean": 3.908252379436484e-06,
    "spectrum_transfer_tv_std": 9.338404351060186e-07
  },
  {
    "method": "prior_adjusted",
    "popularity_strength": 1.0,
    "runs": 5.0,
    "nll_mean": 3.558829469179932,
    "nll_std": 0.07909571243526421,
    "kl_mean": 0.0012540301089203276,
    "kl_std": 6.037108398873674e-05,
    "top_energy_mean": 0.17399213514279602,
    "top_energy_std": 0.00924312405663153,
    "effective_rank_mean": 8.070200494685,
    "effective_rank_std": 0.030593586837646437,
    "mean_cosine_mean": -0.0035256394585870777,
    "mean_cosine_std": 0.00015783245605719014,
    "pc_popularity_correlation_mean": 0.0855747134407962,
    "pc_popularity_correlation_std": 0.0543708391912555,
    "semantic_score_correlation_mean": 0.9941673954668415,
    "semantic_score_correlation_std": 0.0010943571259400338,
    "popularity_semantic_ratio_mean": 2.3876863963909742,
    "popularity_semantic_ratio_std": 0.14084532114468232,
    "centered_balance_error_mean": 0.00016537499369777625,
    "centered_balance_error_std": 0.0001604290641490172,
    "centered_factor_norm_ratio_mean": 1.0000038957538342,
    "centered_factor_norm_ratio_std": 1.5948642100305032e-05,
    "spectrum_transfer_tv_mean": 1.5178315374092807e-05,
    "spectrum_transfer_tv_std": 9.646528475671636e-06
  },
  {
    "method": "prior_adjusted",
    "popularity_strength": 1.5,
    "runs": 5.0,
    "nll_mean": 2.1446846118069347,
    "nll_std": 0.0562246296714693,
    "kl_mean": 0.003333926267363621,
    "kl_std": 2.956351733334102e-05,
    "top_energy_mean": 0.19045501333885786,
    "top_energy_std": 0.013008463020673768,
    "effective_rank_mean": 8.20905356632272,
    "effective_rank_std": 0.07687666881189188,
    "mean_cosine_mean": -0.0018951376591170538,
    "mean_cosine_std": 0.0005384040197343516,
    "pc_popularity_correlation_mean": 0.11606650381193925,
    "pc_popularity_correlation_std": 0.0976546087494656,
    "semantic_score_correlation_mean": 0.8948376110669412,
    "semantic_score_correlation_std": 0.011626780701235693,
    "popularity_semantic_ratio_mean": 3.581529594586462,
    "popularity_semantic_ratio_std": 0.21126798171702352,
    "centered_balance_error_mean": 0.00019250811962757958,
    "centered_balance_error_std": 0.00011346463355163869,
    "centered_factor_norm_ratio_mean": 1.0000221827615359,
    "centered_factor_norm_ratio_std": 3.0351258149593778e-05,
    "spectrum_transfer_tv_mean": 2.507343297418242e-05,
    "spectrum_transfer_tv_std": 1.38371210671229e-05
  },
  {
    "method": "prior_adjusted",
    "popularity_strength": 2.0,
    "runs": 5.0,
    "nll_mean": 1.3062363318517778,
    "nll_std": 0.011937884845905357,
    "kl_mean": 0.0027542786977838413,
    "kl_std": 0.00016827521951554976,
    "top_energy_mean": 0.216317961948101,
    "top_energy_std": 0.016947689961357287,
    "effective_rank_mean": 7.851915365403437,
    "effective_rank_std": 0.15615030117929873,
    "mean_cosine_mean": 0.007922680889141288,
    "mean_cosine_std": 0.0038738089319275736,
    "pc_popularity_correlation_mean": 0.16880636003886315,
    "pc_popularity_correlation_std": 0.10941409358511651,
    "semantic_score_correlation_mean": 0.5658989174665746,
    "semantic_score_correlation_std": 0.017142914723089805,
    "popularity_semantic_ratio_mean": 4.7753727927819485,
    "popularity_semantic_ratio_std": 0.28169064228936463,
    "centered_balance_error_mean": 0.00031113222676976214,
    "centered_balance_error_std": 0.0003718634842667479,
    "centered_factor_norm_ratio_mean": 1.0000480603548385,
    "centered_factor_norm_ratio_std": 4.661865083979051e-05,
    "spectrum_transfer_tv_mean": 2.8211672722009363e-05,
    "spectrum_transfer_tv_std": 2.0989358319884945e-05
  },
  {
    "method": "standard",
    "popularity_strength": 0.0,
    "runs": 5.0,
    "nll_mean": 5.068696453777738,
    "nll_std": 0.03135538356532775,
    "kl_mean": 0.00044330362888469224,
    "kl_std": 1.3735691381331068e-05,
    "top_energy_mean": 0.1708786209606213,
    "top_energy_std": 0.008390883467594975,
    "effective_rank_mean": 7.8074184397508715,
    "effective_rank_std": 0.029877045127987185,
    "mean_cosine_mean": -0.0036847347282076893,
    "mean_cosine_std": 0.00014227698073677488,
    "pc_popularity_correlation_mean": 0.0744705044982174,
    "pc_popularity_correlation_std": 0.04698522773279492,
    "semantic_score_correlation_mean": 0.9996497357723243,
    "semantic_score_correlation_std": 6.324490558725673e-05,
    "popularity_semantic_ratio_mean": 0.0,
    "popularity_semantic_ratio_std": 0.0,
    "centered_balance_error_mean": 2.1998890805781812e-05,
    "centered_balance_error_std": 5.863229197899395e-06,
    "centered_factor_norm_ratio_mean": 0.999998063180354,
    "centered_factor_norm_ratio_std": 2.7587516753117093e-06,
    "spectrum_transfer_tv_mean": 3.581677552901452e-06,
    "spectrum_transfer_tv_std": 1.4135564184996162e-06
  },
  {
    "method": "standard",
    "popularity_strength": 0.5,
    "runs": 5.0,
    "nll_mean": 4.781294299468572,
    "nll_std": 0.030741346610310943,
    "kl_mean": 0.0007358567398360186,
    "kl_std": 7.1487315184918975e-06,
    "top_energy_mean": 0.17945079787476484,
    "top_energy_std": 0.007413363126491868,
    "effective_rank_mean": 8.649772815288383,
    "effective_rank_std": 0.05096521180085736,
    "mean_cosine_mean": -0.0012999778486395526,
    "mean_cosine_std": 0.0006365938350137565,
    "pc_popularity_correlation_mean": 0.926742624886705,
    "pc_popularity_correlation_std": 0.03389355913232737,
    "semantic_score_correlation_mean": 0.8687512509546857,
    "semantic_score_correlation_std": 0.00575232537189188,
    "popularity_semantic_ratio_mean": 1.1938431981954871,
    "popularity_semantic_ratio_std": 0.07042266057234116,
    "centered_balance_error_mean": 5.263902079080268e-05,
    "centered_balance_error_std": 4.4264433522438896e-05,
    "centered_factor_norm_ratio_mean": 1.0000012914105674,
    "centered_factor_norm_ratio_std": 5.584833789787471e-06,
    "spectrum_transfer_tv_mean": 3.682522484516612e-06,
    "spectrum_transfer_tv_std": 3.404012611606645e-06
  },
  {
    "method": "standard",
    "popularity_strength": 1.0,
    "runs": 5.0,
    "nll_mean": 3.5593698315666025,
    "nll_std": 0.07910699602504119,
    "kl_mean": 0.001794392495590353,
    "kl_std": 4.911319803605e-05,
    "top_energy_mean": 0.3122522636670004,
    "top_energy_std": 0.0103968027543603,
    "effective_rank_mean": 7.646575974296255,
    "effective_rank_std": 0.11878038112212838,
    "mean_cosine_mean": 0.007835135365751781,
    "mean_cosine_std": 0.002117967823982487,
    "pc_popularity_correlation_mean": 0.9917590193644242,
    "pc_popularity_correlation_std": 0.0019785016811516916,
    "semantic_score_correlation_mean": 0.6254917868499075,
    "semantic_score_correlation_std": 0.010793472964580875,
    "popularity_semantic_ratio_mean": 2.3876863963909742,
    "popularity_semantic_ratio_std": 0.14084532114468232,
    "centered_balance_error_mean": 0.00206856522762964,
    "centered_balance_error_std": 0.0005053934272696995,
    "centered_factor_norm_ratio_mean": 1.0004507174718082,
    "centered_factor_norm_ratio_std": 0.0001224241450690112,
    "spectrum_transfer_tv_mean": 0.00023149421380102238,
    "spectrum_transfer_tv_std": 6.034733641477341e-05
  },
  {
    "method": "standard",
    "popularity_strength": 1.5,
    "runs": 5.0,
    "nll_mean": 2.1452010493179916,
    "nll_std": 0.05626572689529875,
    "kl_mean": 0.003850363778420554,
    "kl_std": 4.115951089599123e-05,
    "top_energy_mean": 0.48203493800263575,
    "top_energy_std": 0.01641192694931604,
    "effective_rank_mean": 5.746326709145386,
    "effective_rank_std": 0.20436748859745224,
    "mean_cosine_mean": 0.07416727360910728,
    "mean_cosine_std": 0.010042924326351314,
    "pc_popularity_correlation_mean": 0.9904522190115566,
    "pc_popularity_correlation_std": 0.0014143054975704979,
    "semantic_score_correlation_mean": 0.3232628690283103,
    "semantic_score_correlation_std": 0.012422976227699722,
    "popularity_semantic_ratio_mean": 3.581529594586462,
    "popularity_semantic_ratio_std": 0.21126798171702352,
    "centered_balance_error_mean": 0.03149300773453122,
    "centered_balance_error_std": 0.0040089845972527335,
    "centered_factor_norm_ratio_mean": 1.0165246200097926,
    "centered_factor_norm_ratio_std": 0.0020714433051727105,
    "spectrum_transfer_tv_mean": 0.006189305208817183,
    "spectrum_transfer_tv_std": 0.00029512189169803883
  },
  {
    "method": "standard",
    "popularity_strength": 2.0,
    "runs": 5.0,
    "nll_mean": 1.3071907782249088,
    "nll_std": 0.011915122733989597,
    "kl_mean": 0.0037087250709147554,
    "kl_std": 0.000130753728360696,
    "top_energy_mean": 0.6454206858940653,
    "top_energy_std": 0.011596629465582218,
    "effective_rank_mean": 3.8736239802520225,
    "effective_rank_std": 0.12084390110493239,
    "mean_cosine_mean": 0.25669137835256056,
    "mean_cosine_std": 0.017622311798492173,
    "pc_popularity_correlation_mean": 0.9654246027051085,
    "pc_popularity_correlation_std": 0.002275227433544877,
    "semantic_score_correlation_mean": 0.11365961443582522,
    "semantic_score_correlation_std": 0.009283962805035342,
    "popularity_semantic_ratio_mean": 4.7753727927819485,
    "popularity_semantic_ratio_std": 0.28169064228936463,
    "centered_balance_error_mean": 0.08063108866683373,
    "centered_balance_error_std": 0.004480481962889332,
    "centered_factor_norm_ratio_mean": 1.0555347965599995,
    "centered_factor_norm_ratio_std": 0.003513787518490803,
    "spectrum_transfer_tv_mean": 0.013574573691708822,
    "spectrum_transfer_tv_std": 0.001195570681490037
  }
]

==> real_data_code/requirements.txt <==
numpy>=1.26,<3
pandas>=2.0,<3
torch>=2.3,<3



==> real_data_code/tests/toy_events.csv <==
user_id,item_id,behavior_type,user_geohash,item_category,time
1,10,1,,100,2014-12-16 09
1,10,1,,100,2014-12-16 10
1,11,1,,101,2014-12-16 11
2,10,1,,100,2014-12-17 09
2,11,1,,101,2014-12-17 10
2,12,1,,102,2014-12-17 11
1,12,1,,102,2014-12-17 12
1,10,1,,100,2014-12-18 00
1,10,1,,100,2014-12-18 09
1,12,1,,102,2014-12-18 10
2,11,1,,101,2014-12-18 11
3,10,1,,100,2014-12-18 12
1,13,2,,103,2014-12-17 13

